Temporally Extended Goal Recognition in Fully Observable Non-Deterministic Domain Models

Goal Recognition is the task of discerning the correct intended goal that an agent aims to achieve, given a set of goal hypotheses, a domain model, and a sequence of observations (i.e., a sample of the plan executed in the environment). Existing approaches assume that goal hypotheses comprise a single conjunctive formula over a single final state and that the environment dynamics are deterministic, preventing the recognition of temporally extended goals in more complex settings. In this paper, we expand goal recognition to temporally extended goals in Fully Observable Non-Deterministic (FOND) planning domain models, focusing on goals on finite traces expressed in Linear Temporal Logic (LTLf) and Pure Past Linear Temporal Logic (PLTLf). We develop the first approach capable of recognizing goals in such settings and evaluate it using different LTLf and PLTLf goals over six FOND planning domain models. Empirical results show that our approach is accurate in recognizing temporally extended goals in different recognition settings.

==> images/f1-score/conjunctive.txt <==
10	0.63
30	0.78
50	0.82
70	0.84
100	0.86

==> images/f1-score/eventuality.txt <==
10	0.68
30	0.7
50	0.92
70	0.87
100	0.9

==> images/f1-score/ltl-ordering.txt <==
10	0.62
30	0.76
50	0.80
70	0.89
100	0.90

==> images/f1-score/ltl-until.txt <==
10	0.72
30	0.82
50	0.83
70	0.86
100	0.87

==> images/f1-score/pltl-once.txt <==
10	0.67
30	0.79
50	0.82
70	0.87
100	0.88

==> images/f1-score/pltl-since.txt <==
10	0.64
30	0.78
50	0.79
70	0.91
100	0.93

==> images/online_recognition-example/example.txt <==
0	4
1	3
2	4
3	2
4	1
5	2
6	1
7	1
8	1
9	1
10  1


==> images/online_recognition-histogram/recognition-results.txt <==
"Conjunctive" 0.61	0.19
"LTLf Eventuality" 0.59	0.21
"LTLf Ordering" 0.58	0.15
"LTLf Until" 0.72	0.07
"PLTL Once" 0.56	0.15
"PLTL Since" 0.69	0.18

==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p01_hyp-1_full.txt <==
0	2
1	1
2	4
3	6
4	2
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	3
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	3
24	1


==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p01_hyp-2_full.txt <==
0	2
1	2
2	2
3	1
4	3
5	2
6	2
7	3
8	4
9	2
10	1
11	2
12	1
13	1
14	2
15	1
16	2
17	2
18	2
19	1
20	1
21	1
22	1
23	4
24	2


==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	3
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1


==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p02_hyp-1_full.txt <==
0	2
1	1
2	3
3	2
4	1
5	1
6	1
7	1
8	2
9	2
10	2
11	6
12	2
13	2
14	2
15	1
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p02_hyp-2_full.txt <==
0	3
1	2
2	2
3	5
4	1
5	1
6	3
7	2
8	2
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1


==> images/online_recognition-ranking/blocksworld/ltl_eventuality/blocksworld_ltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	2
4	1
5	2
6	2
7	3
8	1
9	1
10	2
11	1
12	1
13	3
14	1
15	1
16	2
17	1
18	1
19	1
20	1
21	1


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p01_hyp-2_full.txt <==
0	4
1	1
2	1
3	3
4	3
5	1
6	1
7	1
8	1
9	3
10	3


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	3
5	3
6	1
7	3
8	1
9	1


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p02_hyp-1_full.txt <==
0	2
1	1
2	3
3	1
4	1
5	1
6	1
7	2
8	1
9	1
10	1


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1


==> images/online_recognition-ranking/blocksworld/ltl_ordering/blocksworld_ltl1_p02_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p01_hyp-1_full.txt <==
0	3
1	2
2	1
3	2
4	2
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p01_hyp-3_full.txt <==
0	3
1	2
2	2
3	2
4	2
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	2
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p02_hyp-2_full.txt <==
0	1
1	1
2	2
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/ltl_until/blocksworld_ltl2_p02_hyp-3_full.txt <==
0	3
1	1
2	1
3	2
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p01_hyp-1_full.txt <==
0	1
1	2
2	2
3	2
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p01_hyp-2_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	2
6	2
7	1
8	1
9	1
10	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	2
4	1
5	1
6	2
7	2
8	1
9	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_once/blocksworld_pltl0_p02_hyp-3_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p01_hyp-1_full.txt <==
0	4
1	2
2	2
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p01_hyp-2_full.txt <==
0	2
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1


==> images/online_recognition-ranking/blocksworld/pltl_since/blocksworld_pltl1_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p01_hyp-1_full.txt <==
0	2
1	3
2	3
3	3
4	2
5	3
6	4
7	3
8	3
9	1
10	1
11	1
12	3
13	1
14	1
15	2
16	2
17	1
18	3
19	1
20	1
21	1
22	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p01_hyp-2_full.txt <==
0	2
1	3
2	3
3	3
4	2
5	3
6	2
7	1
8	1
9	1
10	1
11	3
12	1
13	1
14	1
15	3
16	2
17	2
18	1
19	1
20	1
21	2
22	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p01_hyp-3_full.txt <==
0	1
1	2
2	2
3	1
4	2
5	2
6	1
7	1
8	2
9	1
10	1
11	1
12	3
13	1
14	1
15	1
16	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p02_hyp-1_full.txt <==
0	2
1	1
2	3
3	3
4	1
5	3
6	3
7	1
8	1
9	1
10	1
11	2
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p02_hyp-2_full.txt <==
0	4
1	3
2	4
3	4
4	1
5	4
6	2
7	1
8	1
9	2
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1


==> images/online_recognition-ranking/logistics/ltl_eventuality/logistics_ltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	2
4	4
5	4
6	2
7	2
8	2
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p01_hyp-1_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	2
7	2
8	2
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	4
4	4
5	4
6	3
7	3
8	1
9	2
10	2
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	2
3	2
4	2
5	1
6	1
7	2
8	2
9	2
10	3
11	3
12	3
13	3
14	1


==> images/online_recognition-ranking/logistics/ltl_ordering/logistics_ltl1_p02_hyp-3_full.txt <==
0	2
1	2
2	3
3	3
4	3
5	2
6	2
7	3
8	1
9	1
10	2
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p01_hyp-1_full.txt <==
0	2
1	1
2	1
3	1
4	1
5	1
6	1
7	2
8	2
9	2
10	1
11	1
12	1
13	2
14	1
15	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	2
5	2
6	2
7	1
8	1
9	1
10	2
11	1
12	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	2
11	2
12	2
13	1
14	1
15	1
16	2
17	1
18	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p02_hyp-2_full.txt <==
0	2
1	1
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/logistics/ltl_until/logistics_ltl2_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p01_hyp-1_full.txt <==
0	3
1	3
2	3
3	2
4	2
5	2
6	2
7	2
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	3
4	3
5	3
6	3
7	3
8	2
9	2
10	1
11	1
12	1
13	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p02_hyp-1_full.txt <==
0	1
1	1
2	2
3	2
4	2
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p02_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	1
8	1
9	1
10	1
11	1
12	1
13	1


==> images/online_recognition-ranking/logistics/pltl_once/logistics_pltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p01_hyp-1_full.txt <==
0	2
1	1
2	1
3	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p01_hyp-2_full.txt <==
0	2
1	2
2	2
3	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p01_hyp-3_full.txt <==
0	2
1	1
2	1
3	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	2
3	2
4	2
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/logistics/pltl_since/logistics_pltl1_p02_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/script.txt <==
cd ltl_ordering
gnuplot ranked1st-ltl_ordering.sh
cd ..

cd ltl_eventuality
gnuplot  ranked1st-ltl_eventuality.sh
cd ..

cd ltl_until
gnuplot  ranked1st-ltl_until.sh
cd ..

cd ltl_ordering
gnuplot  ranked1st-ltl_ordering.sh
cd ..

cd pltl_once
gnuplot  ranked1st-pltl_once.sh
cd ..

cd pltl_since
gnuplot  ranked1st-pltl_since.sh
cd ..


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p01_hyp-1_full.txt <==
0	4
1	4
2	4
3	4
4	4
5	4
6	4
7	4
8	4
9	4
10	1
11	1
12	4
13	1
14	3
15	1
16	3
17	3
18	4
19	1
20	2
21	3
22	4
23	1
24	3
25	3
26	2
27	4
28	3
29	4
30	4
31	4
32	4
33	2
34	4
35	4
36	4
37	1
38	4
39	3
40	1
41	3
42	3
43	1
44	4
45	1
46	1
47	4
48	1
49	1
50	4
51	1
52	1
53	1


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	2
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	2
20	2
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	2
36	1
37	2
38	1
39	1


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p01_hyp-3_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	4
10	3
11	4
12	3
13	4
14	3
15	4
16	4
17	4
18	3
19	4
20	4
21	3
22	3
23	4
24	3
25	3
26	3
27	3
28	3
29	3
30	2
31	3
32	3
33	4
34	3
35	4
36	2
37	3
38	4
39	4
40	3
41	3
42	3
43	3
44	3
45	2
46	3
47	1
48	1
49	1
50	1
51	1
52	3
53	1
54	4
55	1


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p02_hyp-1_full.txt <==
0	4
1	4
2	4
3	4
4	1
5	3
6	2
7	4
8	4
9	4
10	2
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	2
19	3
20	3
21	4
22	4
23	2
24	1
25	2
26	4
27	4
28	4
29	1
30	4
31	4
32	4
33	3
34	1
35	4
36	3
37	4
38	4
39	4
40	4
41	4
42	4
43	3
44	4
45	4
46	2
47	2
48	2
49	4
50	2
51	4
52	2
53	4
54	2
55	3
56	2
57	4
58	2
59	4
60	4
61	4
62	4
63	4
64	4
65	4
66	1
67	4
68	4
69	2
70	2
71	4
72	2
73	4
74	1
75	3
76	2
77	3
78	3
79	4
80	1


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p02_hyp-2_full.txt <==
0	3
1	3
2	3
3	3
4	1
5	2
6	2
7	3
8	3
9	3
10	2
11	2
12	2
13	2
14	2
15	2
16	2
17	2
18	2
19	3
20	1
21	3
22	3
23	3
24	1
25	1
26	1
27	1
28	2
29	2
30	2
31	2
32	1
33	2
34	1
35	3
36	1
37	3
38	1
39	1
40	1
41	3
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	2
52	1
53	3
54	1
55	3
56	1
57	3
58	1
59	3
60	1
61	2
62	2
63	2
64	1
65	1


==> images/online_recognition-ranking/tidyup/ltl_eventuality/tidyup_ltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	2
8	2
9	2
10	1
11	1
12	1
13	2
14	2
15	3
16	3
17	1
18	1
19	1
20	1
21	1
22	2
23	2
24	2
25	4
26	2
27	1
28	3
29	2
30	1
31	3
32	1
33	2
34	4
35	2
36	2
37	2
38	3
39	2
40	1
41	1
42	1
43	2
44	1
45	1
46	1
47	4
48	2
49	1
50	4
51	2
52	1
53	1
54	2
55	2
56	2
57	2
58	3
59	2
60	3
61	1
62	1
63	1
64	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p01_hyp-1_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	2
14	2
15	1
16	3
17	3
18	3
19	3
20	3
21	3
22	2
23	3
24	1
25	1
26	1
27	1
28	1
29	1
30	3
31	3
32	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p01_hyp-3_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	3
12	3
13	2
14	2
15	1
16	3
17	3
18	3
19	3
20	3
21	3
22	2
23	3
24	1
25	1
26	1
27	1
28	1
29	1
30	3
31	3
32	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p02_hyp-1_full.txt <==
0	2
1	2
2	3
3	3
4	2
5	2
6	3
7	3
8	3
9	2
10	2
11	4
12	2
13	2
14	2
15	2
16	2
17	4
18	3
19	3
20	3
21	2
22	1
23	1
24	1
25	3
26	1
27	4
28	2
29	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p02_hyp-2_full.txt <==
0	2
1	3
2	3
3	2
4	3
5	3
6	2
7	2
8	3
9	3
10	3
11	3
12	4
13	3
14	4
15	4
16	4
17	1
18	3
19	2
20	3
21	2
22	1
23	1
24	1
25	4
26	1
27	1
28	4
29	4
30	4
31	1


==> images/online_recognition-ranking/tidyup/ltl_ordering/tidyup_ltl1_p02_hyp-3_full.txt <==
0	1
1	2
2	1
3	2
4	1
5	2
6	1
7	1
8	1
9	3
10	1
11	1
12	1
13	4
14	1
15	3
16	2
17	2
18	1
19	2
20	2
21	1
22	1
23	1
24	4
25	1
26	4


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p01_hyp-1_full.txt <==
0	2
1	4
2	1
3	2
4	4
5	4
6	4
7	4
8	4
9	4
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	1
18	2
19	1
20	4
21	1
22	1
23	1
24	1
25	4
26	1
27	1
28	4
29	4
30	4
31	1


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	2
13	1
14	1
15	1
16	1
17	1
18	1
19	2
20	1
21	1
22	1
23	1
24	1
25	1


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	2
12	1
13	1
14	1
15	1
16	1
17	1
18	2
19	1
20	1
21	1
22	1
23	1
24	1


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p02_hyp-1_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	4
12	3
13	1
14	1
15	3
16	1
17	2
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	3
26	1
27	4
28	1
29	1


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p02_hyp-2_full.txt <==
0	1
1	1
2	2
3	1
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	4
12	2
13	4
14	2
15	2
16	2
17	1
18	2
19	2
20	3
21	2
22	1
23	3
24	1
25	2
26	1
27	1
28	2
29	2
30	2
31	1


==> images/online_recognition-ranking/tidyup/ltl_until/tidyup_ltl2_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p01_hyp-1_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	3
12	1
13	1
14	2
15	3
16	3
17	3
18	3
19	1
20	3
21	1
22	3
23	1
24	1
25	1
26	1
27	1
28	1
29	3
30	3
31	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p01_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	1
13	1
14	1
15	2
16	2
17	2
18	2
19	2
20	2
21	2
22	2
23	2
24	1
25	2
26	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p02_hyp-1_full.txt <==
0	1
1	2
2	2
3	1
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	3
12	3
13	3
14	3
15	3
16	3
17	1
18	2
19	2
20	2
21	2
22	1
23	1
24	1
25	3
26	1
27	1
28	3
29	3
30	3
31	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p02_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	4
12	2
13	2
14	2
15	2
16	2
17	4
18	2
19	2
20	2
21	2
22	1
23	1
24	1
25	2
26	1
27	4
28	2
29	1


==> images/online_recognition-ranking/tidyup/pltl_once/tidyup_pltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	3
12	1
13	1
14	1
15	1
16	1
17	2
18	3
19	1
20	1
21	1
22	1
23	1
24	1


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	2
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	2
22	1
23	1
24	1
25	1
26	2
27	1
28	1
29	1


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p01_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	3
12	2
13	2
14	2
15	2
16	1
17	2
18	3
19	2
20	2
21	2
22	2
23	2
24	1
25	1
26	3
27	2
28	2
29	2


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p01_hyp-3_full.txt <==
0	3
1	3
2	4
3	4
4	4
5	4
6	4
7	4
8	4
9	3
10	3
11	4
12	3
13	4
14	4
15	3
16	4
17	1
18	4
19	4
20	3
21	3
22	3
23	3
24	3
25	1
26	2
27	4
28	3
29	1
30	4
31	1
32	4
33	1
34	4
35	1
36	3
37	1
38	1


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	4
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	3
12	3
13	3
14	3
15	3
16	3
17	1
18	1
19	3
20	4
21	2
22	3
23	1
24	3
25	1
26	2
27	1
28	1
29	2
30	1
31	1
32	3
33	1
34	3


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	3
12	1
13	1
14	1
15	1
16	2
17	1
18	2
19	2
20	2
21	2
22	1
23	1
24	1
25	1
26	1
27	3
28	1
29	1


==> images/online_recognition-ranking/tidyup/pltl_since/tidyup_pltl1_p02_hyp-3_full.txt <==
0	3
1	3
2	4
3	4
4	4
5	3
6	3
7	2
8	4
9	4
10	4
11	4
12	4
13	4
14	4
15	4
16	4
17	4
18	2
19	2
20	1
21	4
22	4
23	1
24	4
25	3
26	2
27	4
28	2
29	1
30	1
31	2
32	1
33	1
34	4
35	1
36	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p02_hyp-1_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p02_hyp-2_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_eventuality/tireworld_ltl0_p02_hyp-3_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p01_hyp-1_full.txt <==
0	2
1	2
2	2
3	2
4	1
5	1
6	1
7	2
8	2
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	3
4	3
5	3
6	2
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	2
8	2
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p02_hyp-1_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	1
7	1
8	2
9	2
10	1
11	2
12	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	2
5	1
6	1


==> images/online_recognition-ranking/tireworld/ltl_ordering/tireworld_ltl1_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p02_hyp-1_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p02_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	1
7	1
8	2
9	1


==> images/online_recognition-ranking/tireworld/ltl_until/tireworld_ltl2_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p01_hyp-1_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	3
4	3
5	3
6	2
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p02_hyp-1_full.txt <==
0	3
1	3
2	3
3	2
4	2
5	2
6	2
7	2
8	2
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/pltl_once/tireworld_pltl0_p02_hyp-3_full.txt <==
0	3
1	3
2	3
3	2
4	2
5	2
6	2
7	2
8	2
9	1
10	1
11	1
12	1
13	2
14	2
15	2


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	2
4	2
5	2
6	2
7	1
8	1
9	1


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p02_hyp-2_full.txt <==
0	4
1	4
2	4
3	4
4	4
5	4
6	4
7	3
8	3
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/tireworld/pltl_since/tireworld_pltl1_p02_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	1
8	1
9	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p01_hyp-2_full.txt <==
0	3
1	3
2	2
3	2
4	2
5	2
6	1
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p01_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p02_hyp-1_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	1
12	1
13	1
14	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p02_hyp-2_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	3
11	2
12	2
13	2
14	2
15	1
16	1
17	1
18	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_eventuality/triangle-tireworld_ltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p01_hyp-2_full.txt <==
0	4
1	4
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	2
10	2
11	1
12	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p01_hyp-3_full.txt <==
0	3
1	3
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	1
10	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p02_hyp-1_full.txt <==
0	1
1	2
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p02_hyp-2_full.txt <==
0	4
1	4
2	3
3	4
4	3
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	1
13	1
14	1
15	1
16	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_ordering/triangle-tireworld_ltl1_p02_hyp-3_full.txt <==
0	3
1	3
2	2
3	3
4	2
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	2
5	2
6	2
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p01_hyp-3_full.txt <==
0	3
1	3
2	2
3	2
4	1
5	1
6	1
7	1
8	1
9	1
10	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p02_hyp-2_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/ltl_until/triangle-tireworld_ltl2_p02_hyp-3_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p01_hyp-2_full.txt <==
0	4
1	4
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	2
10	2
11	1
12	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p01_hyp-3_full.txt <==
0	3
1	3
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	1
10	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p02_hyp-1_full.txt <==
0	2
1	2
2	2
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p02_hyp-2_full.txt <==
0	3
1	3
2	3
3	2
4	2
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_once/triangle-tireworld_pltl0_p02_hyp-3_full.txt <==
0	4
1	4
2	4
3	3
4	3
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	1
14	1
15	1
16	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p01_hyp-3_full.txt <==
0	3
1	1
2	2
3	1
4	2
5	1
6	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1


==> images/online_recognition-ranking/triangle-tireworld/pltl_since/triangle-tireworld_pltl1_p02_hyp-3_full.txt <==
0	4
1	4
2	2
3	2
4	1
5	1
6	1
7	1
8	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p01_hyp-1_full.txt <==
0	3
1	3
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	2
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	3
21	6
22	3
23	3
24	1
25	1
26	1
27	1
28	1
29	5
30	1
31	1
32	2
33	5
34	2
35	2
36	1
37	1
38	6
39	1
40	1
41	1
42	1
43	1
44	1
45	5
46	1
47	1
48	1
49	1
50	1
51	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p01_hyp-2_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	1
7	1
8	1
9	1
10	2
11	3
12	1
13	1
14	1
15	1
16	1
17	2
18	3
19	1
20	1
21	1
22	1
23	1
24	1
25	2
26	2
27	1
28	1
29	1
30	1
31	1
32	2
33	4
34	2
35	2
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	4
46	1
47	1
48	1
49	1
50	1
51	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p01_hyp-3_full.txt <==
0	3
1	3
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	2
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	3
19	3
20	4
21	5
22	4
23	4
24	2
25	2
26	2
27	6
28	2
29	2
30	1
31	1
32	2
33	5
34	2
35	2
36	1
37	5
38	2
39	2
40	4
41	5
42	2
43	2
44	1
45	1
46	2
47	6
48	1
49	1
50	1
51	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p02_hyp-1_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	2
6	2
7	2
8	2
9	2
10	1
11	1
12	1
13	1
14	1
15	2
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p02_hyp-2_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	2
6	2
7	2
8	2
9	2
10	1
11	1
12	1
13	1
14	1
15	2
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/ltl_eventuality/zenotravel_ltl0_p02_hyp-3_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	2
9	2
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p01_hyp-1_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p01_hyp-2_full.txt <==
0	3
1	3
2	2
3	2
4	1
5	1
6	1
7	3
8	2
9	1
10	1
11	1
12	1
13	3
14	1
15	1
16	1
17	3
18	1
19	1
20	1
21	2
22	1
23	1
24	1
25	1
26	1
27	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p01_hyp-3_full.txt <==
0	3
1	3
2	2
3	2
4	1
5	1
6	1
7	3
8	1
9	1
10	1
11	1
12	1
13	3
14	1
15	1
16	1
17	3
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p02_hyp-1_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	2
6	1
7	1
8	1
9	1
10	2
11	2
12	2
13	2
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1


==> images/online_recognition-ranking/zenotravel/ltl_ordering/zenotravel_ltl1_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p01_hyp-2_full.txt <==
0	4
1	4
2	4
3	4
4	2
5	2
6	1
7	2
8	2
9	2
10	2
11	2
12	2
13	1
14	2
15	2
16	2
17	2
18	2
19	2
20	1
21	1
22	2
23	2


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	1
5	1
6	1
7	2
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	2
16	1
17	1
18	1
19	1
20	1


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p02_hyp-1_full.txt <==
0	2
1	2
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1


==> images/online_recognition-ranking/zenotravel/ltl_until/zenotravel_ltl2_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p01_hyp-1_full.txt <==
0	2
1	2
2	2
3	2
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p01_hyp-2_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	1
11	1
12	1
13	1
14	1
15	2
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p01_hyp-3_full.txt <==
0	2
1	2
2	2
3	2
4	2
5	2
6	2
7	2
8	2
9	2
10	2
11	2
12	2
13	2
14	1
15	2
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p02_hyp-1_full.txt <==
0	3
1	3
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p02_hyp-2_full.txt <==
0	1
1	1
2	2
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1


==> images/online_recognition-ranking/zenotravel/pltl_once/zenotravel_pltl0_p02_hyp-3_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p01_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p01_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p01_hyp-3_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	1
11	1
12	1
13	1
14	1
15	3
16	1
17	1
18	1
19	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p02_hyp-1_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p02_hyp-2_full.txt <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1


==> images/online_recognition-ranking/zenotravel/pltl_since/zenotravel_pltl1_p02_hyp-3_full.txt <==
0	3
1	3
2	3
3	3
4	3
5	3
6	3
7	3
8	3
9	3
10	1
11	1
12	1
13	1
14	1
15	3
16	1
17	1
18	1
19	1

